Instance segmentation of fallen trees in aerial color infrared imagery using active multi-contour evolution with fully convolutional network-based intensity priors

In this paper, we introduce a framework for segmenting instances of a common object class by multiple active contour evolution over semantic segmentation maps of images obtained through fully convolutional networks. The contour evolution is cast as an energy minimization problem, where the aggregate energy functional incorporates a data fit term, an explicit shape model, and accounts for object overlap. Efficient solution neighborhood operators are proposed, enabling optimization through metaheuristics such as simulated annealing. We instantiate the proposed framework in the context of segmenting individual fallen stems from high-resolution aerial multispectral imagery. We validated our approach on 3 real-world scenes of varying complexity. The test plots were situated in regions of the Bavarian Forest National Park, Germany, which sustained a heavy bark beetle infestation. Evaluations were performed on both the polygon and line segment level, showing that the multi-contour segmentation can achieve up to 0.93 precision and 0.82 recall. An improvement of up to 7 percentage points (pp) in recall and 6 in precision compared to an iterative sample consensus line segment detection was achieved. Despite the simplicity of the applied shape parametrization, an explicit shape model incorporated into the energy function improved the results by up to 4 pp of recall. Finally, we show the importance of using a deep learning based semantic segmentation method as the basis for individual stem detection. Our method is a step towards increased accessibility of automatic fallen tree mapping, due to higher cost efficiency of aerial imagery acquisition compared to laser scanning. The precise fallen tree maps could be further used as a basis for plant and animal habitat modeling, studies on carbon sequestration as well as soil quality in forest ecosystems.

==> asmIsprs_reviews.txt <==
Reviewers' comments:

AE's comments:

This study segmented fallen trees from aerial color infrared imagery using active multi-contour evolution with fully convolutional network-based intensity priors. The reviewers were relatively favorable to the study mostly from a technical perspective. I agree that the manuscript was relatively well written highlighting the performance of the proposed approach for semantic segmentation. However, my major concern is why we need to segment fallen trees from high resolution images? what for? It seems that this study simply adopted fallen trees as the target because of their shape. If this is the case, the manuscript is more appropriate for machine learning-related journal than ISPRS PHOTO. Otherwise, I would like to see more content and in-depth discussion on the importance of fallen tree detection and the use of the research findings from an application perspective. In addition, some discussion on the impact of topography (e.g., slope) and look angles on fallen tree detection
would help improve the paper. My decision is Major Revision.

notes:
*why we need to segment fallen trees from high resolution images? what for?   -> biodiversity, nutrient cycles etc.  MARCO: high-resolution deadwood mapping for habitat modeling ?
*more content and in-depth discussion on the importance of fallen tree detection and the use of the research findings from an application perspective
DONE *why high-resolution? due to the size (width) of the target objects, lower resolution imagery does not allow reliable detection
*impact of topography, viewing angles? unclear dependence of topography/slope ? viewing angle - distortions on ground if not nadir view
*for motivation: maybe side-by-side 10 cm vs 20 cm image of same area to show dead wood not recognizable

=========


Reviewer 1: General comments
Authors have conducted an interesting study on instance segmentation of high-resolution aerial multispectral imagery using multiple active contour evolution over semantic segmentation
maps of images obtained through fully convolutional networks. The study has great potentials in tree inventory, vegetation degradation, and vegetation health research. The method is rigorous and can be reproducible. The writing is solid and easy to digest. However, there are a few comments that need to be addressed before further consideration for publication.


Other comments
R1.1 The abstract is quite concise and well-written that highlights the need, the methodology, and the results of your study. However, it would be great if you could also highlight the significance and practical applications of your fallen tree segmentation and detection methods in real-world problems.

DONE abstract: state implications of dead wood detection (habitat monitoring, biodiversity) etc

R1.2 Page 3, lines 51-53 column 2: authors use 0.5-superlevel sets of probability images from semantic segmentation for obtaining target polygons to enables efficient computation. Why do you use the 0.5 threshold, not others? It is good to maximize the computational expense, but the accuracy of the target polygon generation is even more important. Does this threshold affect the accuracy of the target polygon, and did you test different thresholds and compare the results?

Since probability image from semantic segmentation is dominated by two extreme modalities (probabilities close 0 or close to 1), we believe this threshold would not impact the outline extraction too much. to investigate this, we computed the histogram of sem. seg. probability values and found that 88% are within 10% of 0 or 1. Therefore, there are very few 'gray' pixels which could be impacted by manipulating this threshold. Moreover, the documentation of the scikit-image package which contains the marching squares implementation that we used for contour extraction, explicitly states the following: 
'This means that to find reasonable contours, it is best to find contours midway between the expected "light" and "dark" values. In particular, given a binarized array, *do not* choose to find contours at the low or high value of the array. This will often yield degenerate contours, especially around structures that are a single array element wide. Instead choose a middle value, as above.' source: https://scikit-image.org/docs/dev/api/skimage.measure.html#skimage.measure.find_contours

DONE - make histogram and investigate


R1.3 In Section 2 Related Work, the literature review in this section is not comprehensive, especially in the context of active development of advanced deep learning methods for image segmentation. Authors mention that the use of Hough transformation and mean shift segmentation with augmented raw bands, textural features, and multiple vegetation indices are not able to delineate multiple intersecting trees, individual stems. I think these methods still have great potentials in segmenting and detecting fallen trees with appropriate parameter setting/tuning and the right input data and should not be depreciated. I recommend authors conduct a more comprehensive survey on existing traditional (watershed, k-means, etc.) and deep learning segmentation methods, discussing the pros and cons of these methods and how you address the issues in your proposal algorithm.

We believe that the main advantage of our proposed segmentation method over existing segmentation algorithms classically used for RS images (e.g. watershed, k-means, mean shift etc) is that our method is endowed with an explicit generative model encoding the target object shape, therefore it may attempt to perform a sort of decomposition of the scene into our target objects (fallen stems). It is relatively easy to learn this model from individual stems that are supplied as training. In contrast, generic segmentation methods do not have knowledge of what a stem looks like, and this presents two challenges for a successful segmentation in a fully automatic setting. First, how to determine the number of clusters. For k-means, this has to be specified a priori, which is a difficult problem (we don't know how many stems the cluster will contain until we segment it). Similarly, for watershed segmentation to produce reasonable results, a set of manually initialized markers needs to be provided in order to avoid oversegmentation (http://www.cmm.mines-paristech.fr/~beucher/wtshed.html). Once again, it is not clear how to automatically provide these markers in a robust manner for complex scenes. A similar problem arises in mean-shift segmentation, where the crucial bandwidth parameter must be provided, along with a stopping criterion for the segmentation. While it may be possible to find parameters that produce good segmentations for any single particular scene, it's not obvious how to obtain good parameters that would work for any, arbitrarily complex but possible input scene. Also, it seems more difficult to learn these parameters as functions of the input data, because the generic algorithms do not understand the concept of a fallen stem. Moreover, we don't think that the inclusion of intricate textural/spectral features would make a big difference within our setting, because we are already using a state-of-the-art semantic segmentation deep learning method (U-Net) which produces a high-quality target class posterior probability score. Indeed, the role of the additional segmentation algorithm applied to the object posterior probability is only to separate the possibly overlapping and intertwined objects into single instances, because the separation between object/background pixels had already been performed by the U-Net in the previous step.



problem with k means and watershed is that these algorithms are not equipped with the model of the objects that we wish to detect. it may be difficult to find universal thresholds or parameters for k-means and watershed segmentation which would lead to separation of the cluster of overlapping stems into single instances. In contrast, our method is endowed with and explicit generative model encoding the target object shape, therefore it may attempt to perform a sort of decomposition of the scene into our target objects (fallen stems). we believe this represents a major advantage of our method compared to generic, all-purpose segmentation algorithms.
TODO ask reviewer for specific references to relevant papers which perform single instance segmentation automatically. also, hough transform is similar to our baseline ransac transform since both methods deal with line detection.

TODO make sample images of results with mean shift, k means, watershed
DONE too many parameters to specify (neighborhood, k for k means, markers for watershed)



R1.4. In this paper, the authors combine active contour methods with CNN for image segmentation. However, the description of CNN model and architecture is missing. Authors may want to add a description of the principle of CNN, the architecture, and the parameters you used in the manuscript.

DONE add section on NNs, show architecture of U-net, list parameters (table?)



R1.5 There are multiple steps in your method section, and it is hard to follow the process in your paper. I highly recommend authors to include a flowchart at the beginning of the section to better guide readers along with the structure and steps of your data analysis.

DONE add flowchart of strategy/pipeline


R1.6. Further description of data acquisition, data processing, spectral ranges and resolution of the near infrared, red and green should be added to the manuscript. Authors should provide further details about the DMC III camera, the manufacture of the camera, and the specification, FOV, the spectral ranges of each band. Also, a brief description of data preprocessing (i.e., geometric correction) should be included. Also, since you have already shown some images and results of image analysis in Figures 4-7, I think it would be better if you move the "Data Acquisition" section to the beginning of the method section.

DONE get spectral ranges etc, 


R1.6 In the evaluation part, the authors use intersection over union as the criterion. This metric tells the overall overlapping between a segment and its corresponding reference polygon. However, the metric does not show the over- and under-segmentation information, which is important in image classification (under-segmentation affects the classification accuracy while the over-segmentation does not). It would be more rigorous if authors also evaluate these metrics in the validation section.

TODO add over/undersegmentation analysis on connected component level


R1.7 Finally, to evaluate the applicability of the proposed method, the time and computational complexity of the algorithm, and how it can be applied in practice should be discussed in the paper.

DONE add section about execution time, hardware specification (cuda, cpu, ram)


R1.8 Language and presentation
The English of this manuscript is good and easy to digest. However, the structure of the paper could be further improved to make it easier for readers to follow. As I mentioned earlier, a flowchart should be included at the beginning of the method section to better guide readers through the steps and processes of your analysis. In addition, there are some other grammatical mistakes and typos in the manuscript. Authors need to proofread and make corrections where necessary.

we made our best effort to proof read the paper and corrected the mistakes we found. we would appreciate any further information about specific mistakes that should be addressed.

TODO proof read, try to find mistakes

========================================================

Reviewer 2: In the work, the authors developed an innovative framework for segmenting multiple instances of an object class by active contour evolution over semantic segmentation maps of images obtained by fully convolutional networks, and instantiated the framework in the context of segmenting individual fallen stems from VHR aerial CIR imagery. The approach was validated on real-world scenes of varying complexity using manually labeled polygon as ground truth from the test plots in regions of the Bavarian Forest National Park, Germany. The results are very promising with significant implications for precision forestry and environmental informatics, and the performance is also shown to be competent against other state-of-art methods.  I think the paper is also professionally written and is deserved for publication. But some of minor issues need to be addressed at first:


R2.1.    in the part of introduction, it is lack of relevance discussion of end-to-end trainable DNNs for instance segmentation in images, since we have definitely observed the quick emerging trend of many new types of DNNs recently to solve the task based on the backbone such as R-CNN/ Tensor network.

TODO find 1-2 new papers on instance segmentation based on NN (end to end)
main points: 
*existing methods were designed for ground-perspective close range images of mostly non overlapping objects
*non-maximum suppression causes overlapping detections to be discarded - problematic for highly crossing objects
*most single instance segmentation approaches rely on training data in the form of bounding boxes, and usually a standard orientation. However, due to how narrow the fallen stems are, they would only appear as several pixels wide, so the vast majority of pixels inside a bounding box containing a randomly rotated stems would indeed be background and not the target object. This makes learning a meaningful representation difficult.


R2.2.    in the part of related works, as you mentioned that an end-to-end trainable framework is proposed by Marcos et al. (2018) to utilize CNNs for learning the geometric prior parametrizations of ACM. And inference from the ACM was integrated into the CNN weight update schedule through computing a structured loss on ACM's predicted output versus ground truth polygons. However, the comparison and difference to your concept/approach is not clear at this stage to enlighten the motivations.

TODO explain differences to Marcos approach

R2.3.     As you utilized a shape prior model in the form of a kernel density estimator defined on the shape coefficients by a set of training tree shapes, why do you make use of the shape generator in 4.2 section to create the rectangle fallen trees again?

the rectangle generator is directly linked to the KDE model, because the dimensions of the generated rectangles are sampled according to the KDE model. The generator can be seen as an instantiating element of the shape coefficients (in this case, rectangle dimensions) into an actual shape.

R2.4.     In 4.4 section, a set of line segments automatically detected using sample consensus (SAC) methods were used to initialize the model yet with overfitting effects, what would be advantages of this method against other well-known approaches such as RANSAC or Hough transform-based line detection methods?

We believe the effects of utilizing a Hough transform instead of RANSAC for initializing the line locations would not have a decisive impact on the performance, because we applied fairly lenient thresholds for SAC which led to a significant overestimation of the line candidates. It was up to the ASM part of the method to retain only valid objects and remove redundant lines. We think that the SAC method already discovered most feasible line hypotheses. On the other hand, it's probably not easy to find good parameters for any line detection method which would work properly under all possible complex scenes with a lot of overlapping stems. We see the line generation method as an initial oversegmentation which is then improved upon by the 2nd stage.

R2.5.    In the experimental results part we saw that many miss-detections in the complex test plots seem to be caused by interruption of shadow, is it possible to consider adding a penalty term into the energy function of the ACM to leverage the effect?

This is an interesting question, since the shadows indeed played a large role in splitting the connected components and thereby not allowing the ASM to operate on the full length of the stems. It would be worthwhile to consider a 2nd tier of processing where connected components with suspected shared stems could be considered in a common ASM with some additional term modeling shadow interaction as suggested by the reviewer. It would be difficult to realize in the current processing pipeline, because each connected component is processed independently in parallel due to performance reasons. Also this would require a way of determining that two connected components may share a common stem. However, it's an interesting topic for future research. Another option would be to apply an agglutinative clustering algorithm to merge together parts of stems that appear collinear.

R2.6.    Why is the U-net semantic segmentation approach chosen for the framework? How would it be justified against other DNNs based image semantic segmentation methods for the task?

We chose the U-net because it achieved state of the art in various semantic segmentation tasks and also since its tensorflow implementation is readily available and easily adaptable to our code base. Also, after visual inspection of the initial results (fallen stem probability map), we decided that the U-Net produces segmentations which are good enough as a basis for our study. However, our proposed framework admits any other type of DNN that can provide a posterior probability map of the target object. In the future, we plan to assess the performance of the entire processing pipeline when the DNN is updated with more modern architectures.

DONE add section about U-Net and show architecture, tuning parameters

====================================================================================

Reviewer 3: PHOTO-D-20-01231
Instance segmentation of fallen trees in aerial color infrared imagery using active multi-contour evolution with fully convolutional network-based intensity priors

This manuscript suggested the semantic segmentation framework to extract the fallen trees from the images. The segmentation performance was enhanced by adopting the evolving active contours. This is a generally well-written manuscript with elaborate experiments. I have only minor comments.

R3.1. It is recommended to summarize the novelty and limitation of this study in the discussion section.

DONE limitations -> shadows, optimization takes time (multiple restarts of SA), simple shape model (rectangle) -> use more complex models in the future, lack of 3d information leads to confusion with standing stems deformed in image. 

R3.2. To make the suggested framework clear to readers, a figure for the overall framework is to be suggested.

DONE ref R1.5

R3.3. 5.2. Reference data: The architecture of U-Net is to be moved to one of the other sections. Some key hyper-parameters of U-Net including loss function or the optimizer should be noted.

DONE ref R2.6., R1.4.

R3.4. Figures: The basic elements of the map should be suggested such as the scale bar, north arrow, and coordinates.

DONE add scale bar to images, get direction from trajectory file. add axes (coordinates) (Fig 7)
fig 7b: add scale bar

R3.5. How about the computational cost for the suggested framework? (Server resources, GPUs, optimizing/prediction time)

DONE ref R1.7

R3.6. Page 11, left, line 30: typo (iff -> if)

DONE iff => if and only if . change to more understandable



